The Swift/BAT AGN Spectroscopic Survey (BASS) -- VI. The Gamma_X - L/L_Edd relation

We study the observed relation between accretion rate (in terms of L/L_Edd) and shape of the hard X-ray spectral energy distribution (namely the photon index Gamma_X) for a large sample of 228 hard X-ray selected, low-redshift active galactic nuclei (AGN), drawn from the Swift/BAT AGN Spectroscopic Survey (BASS). This includes 30 AGN for which black hole mass (and therefore L/L_Edd) is measured directly through masers, spatially resolved gas or stellar dynamics, or reverberation mapping. The high quality and broad energy coverage of the data provided through BASS allow us to examine several alternative determinations of both Gamma_X and L/L_Edd. For the BASS sample as a whole, we find a statistically significant, albeit very weak correlation between Gamma_X and L/L_Edd. The best-fitting relations we find, Gamma_X=0.15 log(L/L_Edd)+const., are considerably shallower than those reported in previous studies. Moreover, we find no corresponding correlations among the subsets of AGN with different M_BH determination methodology. In particular, we find no robust evidence for a correlation when considering only those AGN with direct or single-epoch M_BH estimates. This latter finding is in contrast to several previous studies which focused on z>0.5 broad-line AGN. We discuss this tension and conclude that it can be partially accounted for if one adopts a simplified, power-law X-ray spectral model, combined with L/L_Edd estimates that are based on the continuum emission and on single-epoch broad line spectroscopy in the optical regime. We finally highlight the limitations on using Gamma_X as a probe of supermassive black hole evolution in deep extragalactic X-ray surveys.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
